Spectroscopic Abundances and Membership in the Wolf 630 Moving Group

The concept of kinematic assemblages evolving from dispersed stellar clusters has remained contentious since Eggen's initial formulation of moving groups in the 1960's. With high quality parallaxes from the Hipparcos space astrometry mission, distance measurements for thousands of nearby, seemingly isolated stars are currently available. With these distances, a high resolution spectroscopic abundance analysis can be brought to bear on the alleged members of these moving groups. If a structure is a relic of an open cluster, the members can be expected to be monolithic in age and abundance inasmuch as homogeneity is observed in young open clusters. In this work we have examined 34 putative members of the proposed Wolf 630 moving group using high resolution stellar spectroscopy. The stars of the sample have been chemically tagged to determine abundance homogeneity and confirm the existence of a homogeneous subsample of 19 stars. Fitting the homogeneous subsample with Yale-Yonsei isochrones yields a single evolutionary sequence of $\sim$2.7 $\pm$ 0.5 Gyr. It is concluded that this 19 star subsample of the Wolf 630 moving group sample of 34 stars could represent a dispersed cluster with an $<$[Fe/H]$>$=-0.01 $\pm$ 0.02 and an age of 2.7 $\pm$ 0.5 Gyr. In addition, chemical abundances of Na and Al in giants are examined for indications of enhancements as observed in field giants of old open clusters, overexcitation/ionization effects are explored in the cooler dwarfs of the sample and oxygen is derived from the infrared triplet and the forbidden line at $\lambda$6300 \AA.

==> readme.txt <==
    
    
    * Manuscript submitted by: 
    Eric Joseph Bubar
    
    * Postal address where we can contact you while your manuscript is being processed
    Deparment of Physics and Astronomy
    University of Rochester
    P.O. Box 270171
    Rochester, NY 14627-0171
    
    * E-mail address, and phone and fax numbers where we can contact you
    Email: ebubar@pas.rochester.edu
    Phone: (864) 593-3299
    Fax: (585) 273-2813
    
    * Journal submitted to: 
    Astronomical Journal
    
    * Manuscript title: the full title of your manuscript
    Spectroscopic Abundances and Membership in the Wolf 630 Moving Group
    
    * Authors: 
    Eric J Bubar
    Jeremy R King
    
    * Status of manuscript: 
    new
    
    * Subject key words:
    stars: abundances - stars: kinematics and dynamics - stars: late type - stars: lithium
    
    * Color printing (this will be chargeable for all AAS journals): tell us which figures should be in color in the print version (see also Color Figures)
    Figure 6
    Figure 8
    Figure 9
    Figure 13
    Figure 14
   
    * Manuscript file format: 
    AASTeX
    
    * Number of figures: the number of separate figure files
    17 Figures
    
    * Number of supplementary files for online-only publication: the number of separate supplementary files
    Table 4 and Table 6 should be online only.


==> referee_response.txt <==
We thank the referee for many valuable and useful suggestions that have greatly
improved this manuscript.  Our responses and corresponding corrections are given below:


The main thing I see that could be improved
is the actual organization of manuscript for the reasons I
give below.

In some parts, however, I had the impression of
reading a dissertation thesis (Note that the authors even
refer to their paper as 'dissertation' in the first
paragraph of Section 3.6.1.). 

-This is a valuable comment.  We have removed any mention of 
"dissertation" work and attempted to focus the discussion for 
a journal format.  

For instance, in its present
form the paper has 13 subsubsections in Section 3.2;
10 subsubsections in Section 3.3 and 11 subsubsections in
Section 3.4. (one subsubsection per star analyzed; these
could be perhaps part of an appendix?).

-We have moved Sections 3.2, 3.3, and 3.4 and included them into an
appendix, as suggested.

I strongly suggest including a figure with different panels
(one per studied element) with the individual abundances
found for the stars. 

-We like this idea.  Since the focus of the paper
is more on homogeneity within the group, rather than galactic chemical
evolution, we have plotted abundances versus their temperatures for 
inclusion into the text of the paper.  Recognizing
that some individuals may also be interested in placing our
results in a broader context, we have also created plots
of abundances versus [Fe/H] (in an appendix) for the interested reader.

Although the paper has a lot of information, in my opinion
it lacks a figure illustrating the quality of the fits they
obtain in the spectrum synthesis of the Li I line.

-We now include a sample of a synthesized lithium profile.

Have the authors done any comparisons with this new calibration?

-The work was completed before the availability of the Casagrande
calibration.  We have since used this new calibration and there are
no changes to the conclusions when utilizing this update.

Does the Mishenina et al. (2006) paper or any other
reference cited in that discussion also include non-LTE
calculations for Al? If not, how about non-LTE effects for
Al? What are the expected non-LTE corrections?

-The NLTE corrections that we are aware of (from Andrievsky et al. 2008)
actually suggest a NLTE-LTE correction of 0.60 dex, opposite in sign
to that necessary to remove the Al enhancement for the giant in which
we observe it.  These corrections, however, are for very low metallicities
([Fe/H]=-2.00) and cannot be assumed correct for our star.  We have made
explicit note of this now.


Figures 4 and 8 can be combined.

-done

Figures 1 and 9 can be combined.

-done

Some symbols in figure 8 and 9 do not correspond to the
text nor the figure caption

-We have corrected the references to colors of points in figures.  The possible
members are always plotted in red and this is now reflected in both the
paper and the figure captions.

Was a synthetic spectrum computed for the forbidden [O I]
at 6300A? If not is the derived oxygen abundance from this
line more uncertain?

-We did not perform a synthesis for forbidden [O I] at 6300 A.  We
utilized the "blends" driver of MOOG which accounts for the blending
features, as suggested by Schuler et al. 2006.  We have tried to make
this more obvious in the text.

Other minor details:

-Minor details have all been fixed.

